TestGenEval: A Real World Unit Test Generation and Test Completion Benchmark

Code generation models can help improve many common software tasks ranging from code completion to defect prediction. Most of the existing benchmarks for code generation LLMs focus on code authoring or code completion. Surprisingly, there has been far less effort dedicated to benchmarking software testing, despite the strong correlation between well-tested software and effective bug detection. To address this gap, we create and release TestGenEval, a large-scale benchmark to measure test generation performance. Based on SWEBench, TestGenEval comprises 68,647 tests from 1,210 code and test file pairs across 11 well-maintained Python repositories. It covers initial tests authoring, test suite completion, and code coverage improvements. Test authoring simulates the process of a developer writing a test suite from scratch, while test completion mimics the scenario where a developer aims to improve the coverage of an existing test suite. We evaluate several popular models, with sizes ranging from 7B to 405B parameters. Our detailed analysis highlights TestGenEval's contribution to a comprehensive evaluation of test generation performance. In particular, models struggle to generate high-coverage test suites, with the best model, GPT-4o, achieving an average coverage of only 35.2%. This is primarily due to models struggling to reason about execution, and their frequent assertion errors when addressing complex code paths.

==> figures/swebench/all_error_counts.json <==
{
    "\u001b[04m\u001b[92mError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\u001b[96mAssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 4,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 1,
        "Total": 16
    },
    "\u001b[96mAttributeError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 18,
        "Llama 3.1 8B": 16,
        "Total": 41
    },
    "\u001b[96mNotImplementedE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 9,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 10,
        "Total": 30
    },
    "\u001b[96mOSError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\u001b[96mSyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 4,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "\u001b[96mTypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 24,
        "Total": 30
    },
    "\u001b[96mValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\u001b[96mZeroDivisionErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\u001b[96mprint\u001b[39;49;00": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "\"*AssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 11
    },
    "\"*Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "\"*FaultHandlerTimeou": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"*ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\"*ModuleNotFoundErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"*SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "\"*TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 11,
        "Llama 3.1 8B": 0,
        "Total": 11
    },
    "\"*UNEXPECTED*ZeroDiv": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"*ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\":*AssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\":*ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"AssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 8,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 8
    },
    "\"CustomError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "\"ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\"NameError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"ShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "\"TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'<h1>ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "'AttributeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'CustomError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "'FileNotFoundError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 6
    },
    "'IndexError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "'KeyError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'KeywordError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'NotImplementedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 10,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 3,
        "Total": 28
    },
    "'ValueError": {
        "CodeLlama 70B": 11,
        "CodeLlama 7B": 6,
        "Codestral 22B": 49,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 31,
        "Gemma 27B": 21,
        "Gemma 9B": 55,
        "Llama 3.1 405B": 30,
        "Llama 3.1 70B": 43,
        "Llama 3.1 8B": 62,
        "Total": 314
    },
    "(\u001b[96mAttributeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "(BrokenPipeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "(ERROR/3)Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "(TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "(ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "*UnicodeEncodeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "-Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "0-UnitsError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 2,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 4,
        "Gemma 27B": 8,
        "Gemma 9B": 16,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 8,
        "Llama 3.1 8B": 14,
        "Total": 70
    },
    "001-ValueError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 0,
        "Codestral 22B": 10,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 7,
        "Gemma 27B": 1,
        "Gemma 9B": 19,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 15,
        "Total": 79
    },
    "<[AttributeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 13,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 3,
        "Total": 34
    },
    "=Error": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "AddressValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "AmbiguousTimeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "AppLabelError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 5,
        "Codestral 22B": 15,
        "DeepSeekCoder 16B": 20,
        "GPT-4o": 37,
        "Gemma 27B": 65,
        "Gemma 9B": 53,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 21,
        "Llama 3.1 8B": 28,
        "Total": 255
    },
    "ApplicationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "ArgumentIndexError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 6,
        "Llama 3.1 8B": 1,
        "Total": 11
    },
    "AssertionError": {
        "CodeLlama 70B": 604,
        "CodeLlama 7B": 576,
        "Codestral 22B": 5027,
        "DeepSeekCoder 16B": 2849,
        "GPT-4o": 3056,
        "Gemma 27B": 4355,
        "Gemma 9B": 4964,
        "Llama 3.1 405B": 2915,
        "Llama 3.1 70B": 4856,
        "Llama 3.1 8B": 5258,
        "Total": 34460
    },
    "AttributeError": {
        "CodeLlama 70B": 168,
        "CodeLlama 7B": 231,
        "Codestral 22B": 640,
        "DeepSeekCoder 16B": 761,
        "GPT-4o": 627,
        "Gemma 27B": 1763,
        "Gemma 9B": 1806,
        "Llama 3.1 405B": 582,
        "Llama 3.1 70B": 1116,
        "Llama 3.1 8B": 1599,
        "Total": 9293
    },
    "AxisError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 2,
        "Total": 5
    },
    "BadArgumentsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "BadMigrationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "BadSignatureError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "BrokenPipeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "CalledProcessError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 7,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 13
    },
    "CheckCustomError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 1,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 12,
        "Gemma 27B": 19,
        "Gemma 9B": 20,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 20,
        "Llama 3.1 8B": 17,
        "Total": 106
    },
    "ChoiceFormSetWithNon": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "CodeGenArgumentListE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 2,
        "Total": 4
    },
    "CodeGenError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 2,
        "Total": 8
    },
    "CollectError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "CommandError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 0,
        "Codestral 22B": 15,
        "DeepSeekCoder 16B": 19,
        "GPT-4o": 21,
        "Gemma 27B": 57,
        "Gemma 9B": 101,
        "Llama 3.1 405B": 20,
        "Llama 3.1 70B": 35,
        "Llama 3.1 8B": 53,
        "Total": 326
    },
    "ConfigError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "ConnectionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "ConnectionRefusedErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 5,
        "Gemma 9B": 18,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 23
    },
    "ConnectionResetError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 6,
        "Total": 8
    },
    "ContentNotRenderedEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "CookieError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "CsrfInError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 16,
        "GPT-4o": 25,
        "Gemma 27B": 31,
        "Gemma 9B": 15,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 8,
        "Total": 106
    },
    "CustomCollectError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "CustomError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 6
    },
    "CyclicDependencyErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "DMDomainError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "DMShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "DataError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 2,
        "Total": 7
    },
    "DatabaseError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 9,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 22,
        "GPT-4o": 37,
        "Gemma 27B": 70,
        "Gemma 9B": 60,
        "Llama 3.1 405B": 8,
        "Llama 3.1 70B": 17,
        "Llama 3.1 8B": 23,
        "Total": 255
    },
    "DefinitionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 36,
        "GPT-4o": 4,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 8,
        "Total": 64
    },
    "DeserializationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 6,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 10
    },
    "DjangoAdminSuggestio": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "DomainError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "EOFError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 5,
        "Gemma 27B": 4,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 2,
        "Total": 21
    },
    "ERROR('Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ERROR:Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "Error": {
        "CodeLlama 70B": 9,
        "CodeLlama 7B": 5,
        "Codestral 22B": 61,
        "DeepSeekCoder 16B": 31,
        "GPT-4o": 36,
        "Gemma 27B": 73,
        "Gemma 9B": 80,
        "Llama 3.1 405B": 44,
        "Llama 3.1 70B": 83,
        "Llama 3.1 8B": 77,
        "Total": 499
    },
    "Exception(\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "Exception('Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ExceptionInfo((TypeE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "ExceptionInfo((Value": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "ExpatError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 19,
        "Gemma 9B": 15,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 38
    },
    "FakeSMTPServerError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FavoriteDrinksFormSe": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FieldError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 12,
        "Codestral 22B": 23,
        "DeepSeekCoder 16B": 32,
        "GPT-4o": 19,
        "Gemma 27B": 288,
        "Gemma 9B": 248,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 25,
        "Llama 3.1 8B": 51,
        "Total": 707
    },
    "FileExistsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 8,
        "Total": 17
    },
    "FileNotFoundError": {
        "CodeLlama 70B": 15,
        "CodeLlama 7B": 14,
        "Codestral 22B": 123,
        "DeepSeekCoder 16B": 38,
        "GPT-4o": 33,
        "Gemma 27B": 108,
        "Gemma 9B": 197,
        "Llama 3.1 405B": 36,
        "Llama 3.1 70B": 78,
        "Llama 3.1 8B": 61,
        "Total": 703
    },
    "FixtureFunctionLooku": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FixtureLookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 5
    },
    "FlagError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "FooError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ForcedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 8
    },
    "FormSetWithError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FormSetWithNonFormEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FormWithCustomError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "FormsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 11,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 9,
        "Gemma 27B": 19,
        "Gemma 9B": 12,
        "Llama 3.1 405B": 10,
        "Llama 3.1 70B": 17,
        "Llama 3.1 8B": 19,
        "Total": 103
    },
    "GeneratorsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 8,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 8,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 10,
        "Llama 3.1 8B": 2,
        "Total": 38
    },
    "GetoptError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "HTTPConnection(LiveS": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "HTTPError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 14
    },
    "HttpResponseBadReque": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "HttpResponseServerEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "IOError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 8,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 10
    },
    "IORegistryError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "ImportError": {
        "CodeLlama 70B": 18,
        "CodeLlama 7B": 15,
        "Codestral 22B": 159,
        "DeepSeekCoder 16B": 36,
        "GPT-4o": 61,
        "Gemma 27B": 67,
        "Gemma 9B": 198,
        "Llama 3.1 405B": 67,
        "Llama 3.1 70B": 103,
        "Llama 3.1 8B": 197,
        "Total": 921
    },
    "ImportPathMismatchEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ImproperlyConfigured": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 16,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 17
    },
    "InconsistentAxisType": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "IndentationError": {
        "CodeLlama 70B": 300,
        "CodeLlama 7B": 311,
        "Codestral 22B": 1748,
        "DeepSeekCoder 16B": 419,
        "GPT-4o": 748,
        "Gemma 27B": 2012,
        "Gemma 9B": 2918,
        "Llama 3.1 405B": 1319,
        "Llama 3.1 70B": 2041,
        "Llama 3.1 8B": 1082,
        "Total": 12898
    },
    "IndexError": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 4,
        "Codestral 22B": 101,
        "DeepSeekCoder 16B": 18,
        "GPT-4o": 23,
        "Gemma 27B": 41,
        "Gemma 9B": 42,
        "Llama 3.1 405B": 33,
        "Llama 3.1 70B": 52,
        "Llama 3.1 8B": 72,
        "Total": 389
    },
    "IntegerOverflowError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "IntegrityError": {
        "CodeLlama 70B": 6,
        "CodeLlama 7B": 7,
        "Codestral 22B": 40,
        "DeepSeekCoder 16B": 56,
        "GPT-4o": 40,
        "Gemma 27B": 135,
        "Gemma 9B": 117,
        "Llama 3.1 405B": 35,
        "Llama 3.1 70B": 66,
        "Llama 3.1 8B": 99,
        "Total": 601
    },
    "InterfaceError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "InvalidBasesError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 3,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "InvalidCacheBackendE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 22,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 12,
        "Total": 39
    },
    "InvalidParameterErro": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 1,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 6,
        "Total": 22
    },
    "InvalidTabularParame": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "InvalidTemplateEngin": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "InvalidTransformErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "IsADirectoryError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "JSONDecodeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 4,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 1,
        "Total": 15
    },
    "KeyError": {
        "CodeLlama 70B": 9,
        "CodeLlama 7B": 18,
        "Codestral 22B": 126,
        "DeepSeekCoder 16B": 137,
        "GPT-4o": 92,
        "Gemma 27B": 201,
        "Gemma 9B": 151,
        "Llama 3.1 405B": 47,
        "Llama 3.1 70B": 99,
        "Llama 3.1 8B": 144,
        "Total": 1024
    },
    "LinAlgError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "LiveServerError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "LookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "ManageSettingsWithSe": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 1,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 5,
        "Gemma 27B": 28,
        "Gemma 9B": 20,
        "Llama 3.1 405B": 12,
        "Llama 3.1 70B": 25,
        "Llama 3.1 8B": 5,
        "Total": 106
    },
    "MaybeEncodingError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 6
    },
    "Mock(side_effect=Tim": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ModelChoiceFieldErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 13,
        "GPT-4o": 25,
        "Gemma 27B": 34,
        "Gemma 9B": 34,
        "Llama 3.1 405B": 26,
        "Llama 3.1 70B": 42,
        "Llama 3.1 8B": 41,
        "Total": 218
    },
    "ModelFormCustomError": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 5,
        "Codestral 22B": 7,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 27,
        "Gemma 27B": 34,
        "Gemma 9B": 54,
        "Llama 3.1 405B": 19,
        "Llama 3.1 70B": 26,
        "Llama 3.1 8B": 26,
        "Total": 207
    },
    "ModuleNotFoundError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 4,
        "Codestral 22B": 44,
        "DeepSeekCoder 16B": 44,
        "GPT-4o": 11,
        "Gemma 27B": 118,
        "Gemma 9B": 112,
        "Llama 3.1 405B": 13,
        "Llama 3.1 70B": 24,
        "Llama 3.1 8B": 62,
        "Total": 434
    },
    "MultivariatePolynomi": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 6,
        "Llama 3.1 8B": 2,
        "Total": 9
    },
    "MyError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "MyFixtureLookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "NameError": {
        "CodeLlama 70B": 656,
        "CodeLlama 7B": 539,
        "Codestral 22B": 1263,
        "DeepSeekCoder 16B": 1658,
        "GPT-4o": 2761,
        "Gemma 27B": 1357,
        "Gemma 9B": 1500,
        "Llama 3.1 405B": 1301,
        "Llama 3.1 70B": 2792,
        "Llama 3.1 8B": 2327,
        "Total": 16154
    },
    "No Asserts": {
        "CodeLlama 70B": 28629,
        "CodeLlama 7B": 29749,
        "Codestral 22B": 2632,
        "DeepSeekCoder 16B": 16534,
        "GPT-4o": 1958,
        "Gemma 27B": 7750,
        "Gemma 9B": 6216,
        "Llama 3.1 405B": 1594,
        "Llama 3.1 70B": 2936,
        "Llama 3.1 8B": 5064,
        "Total": 103062
    },
    "NoOldIdError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "NodeNotFoundError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 5,
        "Gemma 27B": 6,
        "Gemma 9B": 14,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 10,
        "Llama 3.1 8B": 6,
        "Total": 49
    },
    "NonExistentTimeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "NonInvertibleMatrixE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 10,
        "Llama 3.1 8B": 3,
        "Total": 18
    },
    "NonSquareMatrixError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 2,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 12,
        "Llama 3.1 8B": 5,
        "Total": 37
    },
    "NotADirectoryError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 6
    },
    "NotFittedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 6
    },
    "NotImplementedError": {
        "CodeLlama 70B": 11,
        "CodeLlama 7B": 14,
        "Codestral 22B": 92,
        "DeepSeekCoder 16B": 72,
        "GPT-4o": 40,
        "Gemma 27B": 47,
        "Gemma 9B": 55,
        "Llama 3.1 405B": 57,
        "Llama 3.1 70B": 79,
        "Llama 3.1 8B": 88,
        "Total": 555
    },
    "NotSupportedError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 0,
        "Codestral 22B": 13,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 6,
        "Gemma 27B": 33,
        "Gemma 9B": 101,
        "Llama 3.1 405B": 14,
        "Llama 3.1 70B": 21,
        "Llama 3.1 8B": 21,
        "Total": 218
    },
    "OSError": {
        "CodeLlama 70B": 6,
        "CodeLlama 7B": 5,
        "Codestral 22B": 11,
        "DeepSeekCoder 16B": 9,
        "GPT-4o": 22,
        "Gemma 27B": 90,
        "Gemma 9B": 79,
        "Llama 3.1 405B": 13,
        "Llama 3.1 70B": 22,
        "Llama 3.1 8B": 17,
        "Total": 274
    },
    "OperationalError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 1,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 13,
        "GPT-4o": 12,
        "Gemma 27B": 93,
        "Gemma 9B": 108,
        "Llama 3.1 405B": 14,
        "Llama 3.1 70B": 33,
        "Llama 3.1 8B": 20,
        "Total": 303
    },
    "OptionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 3,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 8,
        "Total": 19
    },
    "OptionalTableImportE": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 17,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 29
    },
    "Other": {
        "CodeLlama 70B": 3048,
        "CodeLlama 7B": 3368,
        "Codestral 22B": 6537,
        "DeepSeekCoder 16B": 4706,
        "GPT-4o": 3456,
        "Gemma 27B": 5632,
        "Gemma 9B": 7592,
        "Llama 3.1 405B": 3802,
        "Llama 3.1 70B": 7240,
        "Llama 3.1 8B": 7467,
        "Total": 52848
    },
    "Output:Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "OverflowError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "ParseError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 6,
        "Total": 14
    },
    "PermissionError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 11,
        "Gemma 27B": 20,
        "Gemma 9B": 12,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 18,
        "Llama 3.1 8B": 17,
        "Total": 84
    },
    "PoleError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "PolyNonlinearError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "PolynomialError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 4
    },
    "ProgrammingError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 4,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 1,
        "Total": 9
    },
    "ProtectedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 4,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "PytestFixtureLookupE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "PytestLookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "QuantumError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 8,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 20
    },
    "RecursionError": {
        "CodeLlama 70B": 6,
        "CodeLlama 7B": 2,
        "Codestral 22B": 15,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 11,
        "Gemma 27B": 5,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 8,
        "Llama 3.1 8B": 13,
        "Total": 73
    },
    "ResourceError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 3,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 2,
        "Gemma 9B": 19,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 33
    },
    "RestrictedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "RuntimeError": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 2,
        "Codestral 22B": 18,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 25,
        "Gemma 27B": 41,
        "Gemma 9B": 47,
        "Llama 3.1 405B": 37,
        "Llama 3.1 70B": 25,
        "Llama 3.1 8B": 16,
        "Total": 216
    },
    "SMTPConnectError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "SMTPException(\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "SSLError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "SerializationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ServerError": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 2,
        "Codestral 22B": 30,
        "DeepSeekCoder 16B": 11,
        "GPT-4o": 8,
        "Gemma 27B": 12,
        "Gemma 9B": 10,
        "Llama 3.1 405B": 19,
        "Llama 3.1 70B": 32,
        "Llama 3.1 8B": 12,
        "Total": 139
    },
    "ShapeError": {
        "CodeLlama 70B": 8,
        "CodeLlama 7B": 4,
        "Codestral 22B": 26,
        "DeepSeekCoder 16B": 18,
        "GPT-4o": 32,
        "Gemma 27B": 17,
        "Gemma 9B": 61,
        "Llama 3.1 405B": 9,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 38,
        "Total": 227
    },
    "SignerError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "SubprocessError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "Success": {
        "CodeLlama 70B": 3220,
        "CodeLlama 7B": 1711,
        "Codestral 22B": 15652,
        "DeepSeekCoder 16B": 7461,
        "GPT-4o": 7532,
        "Gemma 27B": 9637,
        "Gemma 9B": 5963,
        "Llama 3.1 405B": 9174,
        "Llama 3.1 70B": 10586,
        "Llama 3.1 8B": 7775,
        "Total": 78711
    },
    "SympifyError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 2,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 9,
        "Gemma 27B": 7,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 13,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 9,
        "Total": 67
    },
    "SyntaxError": {
        "CodeLlama 70B": 281,
        "CodeLlama 7B": 450,
        "Codestral 22B": 572,
        "DeepSeekCoder 16B": 629,
        "GPT-4o": 500,
        "Gemma 27B": 380,
        "Gemma 9B": 801,
        "Llama 3.1 405B": 304,
        "Llama 3.1 70B": 2013,
        "Llama 3.1 8B": 2476,
        "Total": 8406
    },
    "TabError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "TemplateSyntaxError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "TimeoutError": {
        "CodeLlama 70B": 20,
        "CodeLlama 7B": 12,
        "Codestral 22B": 86,
        "DeepSeekCoder 16B": 57,
        "GPT-4o": 77,
        "Gemma 27B": 159,
        "Gemma 9B": 106,
        "Llama 3.1 405B": 70,
        "Llama 3.1 70B": 114,
        "Llama 3.1 8B": 104,
        "Total": 805
    },
    "TokenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "TransactionManagemen": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 3,
        "Gemma 27B": 6,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 19
    },
    "TransactionRollbackE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "TypeError": {
        "CodeLlama 70B": 165,
        "CodeLlama 7B": 164,
        "Codestral 22B": 855,
        "DeepSeekCoder 16B": 951,
        "GPT-4o": 516,
        "Gemma 27B": 1489,
        "Gemma 9B": 1719,
        "Llama 3.1 405B": 463,
        "Llama 3.1 70B": 878,
        "Llama 3.1 8B": 1206,
        "Total": 8406
    },
    "URLError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 9,
        "DeepSeekCoder 16B": 9,
        "GPT-4o": 1,
        "Gemma 27B": 6,
        "Gemma 9B": 9,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 11,
        "Llama 3.1 8B": 14,
        "Total": 63
    },
    "UnboundLocalError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 6,
        "Codestral 22B": 17,
        "DeepSeekCoder 16B": 10,
        "GPT-4o": 3,
        "Gemma 27B": 13,
        "Gemma 9B": 28,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 39,
        "Llama 3.1 8B": 73,
        "Total": 195
    },
    "UndefinedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "UnicodeDecodeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "UnicodeEncodeError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 7,
        "GPT-4o": 5,
        "Gemma 27B": 5,
        "Gemma 9B": 13,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 8,
        "Total": 43
    },
    "UnicodeError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 0,
        "Codestral 22B": 17,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 5,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 17,
        "Llama 3.1 70B": 31,
        "Llama 3.1 8B": 9,
        "Total": 88
    },
    "UnidentifiedImageErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "UniqueConstraintViol": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "UniqueError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "UnitConversionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 5,
        "Gemma 27B": 10,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 6,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 4,
        "Total": 31
    },
    "UnitTypeError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 5,
        "Total": 9
    },
    "UnitsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 5
    },
    "UnknownTimeZoneError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "UnpicklingError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "UpdateError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "UsageError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 4,
        "Total": 10
    },
    "ValidationError": {
        "CodeLlama 70B": 7,
        "CodeLlama 7B": 6,
        "Codestral 22B": 9,
        "DeepSeekCoder 16B": 19,
        "GPT-4o": 20,
        "Gemma 27B": 83,
        "Gemma 9B": 84,
        "Llama 3.1 405B": 15,
        "Llama 3.1 70B": 37,
        "Llama 3.1 8B": 68,
        "Total": 348
    },
    "ValueError": {
        "CodeLlama 70B": 99,
        "CodeLlama 7B": 96,
        "Codestral 22B": 637,
        "DeepSeekCoder 16B": 416,
        "GPT-4o": 478,
        "Gemma 27B": 607,
        "Gemma 9B": 787,
        "Llama 3.1 405B": 393,
        "Llama 3.1 70B": 810,
        "Llama 3.1 8B": 792,
        "Total": 5115
    },
    "VerifyError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "VerifyWarning:Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "WARNING:Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 10
    },
    "WSGIServerError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "WarningIsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "WatchmanError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "ZeroDivisionError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 0,
        "Codestral 22B": 44,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 21,
        "Gemma 27B": 3,
        "Gemma 9B": 8,
        "Llama 3.1 405B": 21,
        "Llama 3.1 70B": 18,
        "Llama 3.1 8B": 12,
        "Total": 130
    },
    "[\"*Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "[\"*TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "[(DefinitionError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "[Error": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 1,
        "Codestral 22B": 15,
        "DeepSeekCoder 16B": 27,
        "GPT-4o": 4,
        "Gemma 27B": 28,
        "Gemma 9B": 55,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 23,
        "Total": 172
    },
    "[ValidationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 4
    },
    "_CaptureMethodError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "_DuplicateSymbolErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "_UFuncNoLoopError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "_UFuncOutputCastingE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "_feedError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 11,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 2,
        "Total": 27
    },
    "``AssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "andError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertFormError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 6,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 4,
        "Total": 11
    },
    "assertFormFieldValid": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertFormsetError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "assertIn(\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertIn('Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "assertIn('ServerErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(BadHead": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "assertRaises(BadMigr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(CacheKe": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(Circula": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "assertRaises(Command": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "assertRaises(Databas": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 3,
        "Total": 17
    },
    "assertRaises(Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 7,
        "Total": 18
    },
    "assertRaises(FieldEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "assertRaises(FileNot": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertRaises(Groupin": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(HttpRes": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 5,
        "Total": 5
    },
    "assertRaises(IOError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(Integri": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 5,
        "Gemma 9B": 14,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 1,
        "Total": 27
    },
    "assertRaises(Message": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertRaises(NotImpl": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(NotSupp": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "assertRaises(OSError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertRaises(Operati": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(RaiseEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertRaises(Runtime": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 4
    },
    "assertRaises(Templat": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "assertRaises(Transac": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(TypeErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 8
    },
    "assertRaises(Validat": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 3,
        "Gemma 27B": 3,
        "Gemma 9B": 7,
        "Llama 3.1 405B": 9,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 36
    },
    "assertRaises(ValueEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 4,
        "Gemma 9B": 8,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 4,
        "Total": 21
    },
    "assertRaisesMessage(": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 4,
        "Codestral 22B": 7,
        "DeepSeekCoder 16B": 11,
        "GPT-4o": 16,
        "Gemma 27B": 54,
        "Gemma 9B": 68,
        "Llama 3.1 405B": 5,
        "Llama 3.1 70B": 21,
        "Llama 3.1 8B": 21,
        "Total": 211
    },
    "assertRaisesRegex(Er": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 5,
        "Total": 5
    },
    "assertTrue('Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assert_raise_message": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "assert_raises(TypeEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 2
    },
    "assert_raises_regex(": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 7,
        "Codestral 22B": 32,
        "DeepSeekCoder 16B": 8,
        "GPT-4o": 12,
        "Gemma 27B": 0,
        "Gemma 9B": 21,
        "Llama 3.1 405B": 22,
        "Llama 3.1 70B": 31,
        "Llama 3.1 8B": 30,
        "Total": 167
    },
    "classError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "error(\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 3,
        "Total": 5
    },
    "error('ConnectionErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "error_class=CustomEr": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "error_class=Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "errors,Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 5
    },
    "errors[NON_FIELD_ERR": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "f\"<p>Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "fnmatch_lines([\"*Ass": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 9
    },
    "fnmatch_lines([\"*Err": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "fnmatch_lines([\"*Imp": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "fnmatch_lines([\"*Syn": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "fnmatch_lines([\"*Tim": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "fnmatch_lines([\"*Typ": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "fnmatch_lines([\"*Val": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "fnmatch_lines([\"*Zer": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "hash(ValidationError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "longrepr=\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "no_fnmatch_line(\"*As": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "non_form_errors,Erro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "prevError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 15
    },
    "py::\u001b[1mtest_gpr_fit": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 5,
        "Codestral 22B": 12,
        "DeepSeekCoder 16B": 8,
        "GPT-4o": 5,
        "Gemma 27B": 2,
        "Gemma 9B": 8,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 13,
        "Llama 3.1 8B": 12,
        "Total": 71
    },
    "py::\u001b[1mtest_interva": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 2,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 10,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 11,
        "Llama 3.1 8B": 9,
        "Total": 49
    },
    "py::testGetArgumentF": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 2,
        "Codestral 22B": 19,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 12,
        "Gemma 27B": 15,
        "Gemma 9B": 19,
        "Llama 3.1 405B": 10,
        "Llama 3.1 70B": 16,
        "Llama 3.1 8B": 19,
        "Total": 116
    },
    "py::test_annotate_er": {
        "CodeLlama 70B": 8,
        "CodeLlama 7B": 4,
        "Codestral 22B": 29,
        "DeepSeekCoder 16B": 7,
        "GPT-4o": 17,
        "Gemma 27B": 3,
        "Gemma 9B": 45,
        "Llama 3.1 405B": 13,
        "Llama 3.1 70B": 20,
        "Llama 3.1 8B": 41,
        "Total": 187
    },
    "py::test_callable_an": {
        "CodeLlama 70B": 8,
        "CodeLlama 7B": 10,
        "Codestral 22B": 45,
        "DeepSeekCoder 16B": 8,
        "GPT-4o": 38,
        "Gemma 27B": 7,
        "Gemma 9B": 63,
        "Llama 3.1 405B": 21,
        "Llama 3.1 70B": 54,
        "Llama 3.1 8B": 29,
        "Total": 283
    },
    "py::test_callbackreg": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 0,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 3,
        "Gemma 27B": 2,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 11,
        "Llama 3.1 70B": 11,
        "Llama 3.1 8B": 8,
        "Total": 50
    },
    "py::test_colorbar_er": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 3,
        "Codestral 22B": 15,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 15,
        "Gemma 27B": 0,
        "Gemma 9B": 11,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 21,
        "Llama 3.1 8B": 19,
        "Total": 90
    },
    "py::test_get_attr_do": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "py::test_grid_errors": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 26,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 22,
        "Gemma 27B": 1,
        "Gemma 9B": 11,
        "Llama 3.1 405B": 12,
        "Llama 3.1 70B": 26,
        "Llama 3.1 8B": 13,
        "Total": 118
    },
    "py::test_gridsearch_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "py::test_lasso_larsR": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "py::test_make_classi": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 3,
        "Codestral 22B": 10,
        "DeepSeekCoder 16B": 19,
        "GPT-4o": 11,
        "Gemma 27B": 2,
        "Gemma 9B": 12,
        "Llama 3.1 405B": 8,
        "Llama 3.1 70B": 17,
        "Llama 3.1 8B": 15,
        "Total": 98
    },
    "py::test_margins_err": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 0,
        "Codestral 22B": 22,
        "DeepSeekCoder 16B": 10,
        "GPT-4o": 8,
        "Gemma 27B": 12,
        "Gemma 9B": 33,
        "Llama 3.1 405B": 14,
        "Llama 3.1 70B": 29,
        "Llama 3.1 8B": 11,
        "Total": 143
    },
    "py::test_max_samples": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 9
    },
    "py::test_pairwise_di": {
        "CodeLlama 70B": 31,
        "CodeLlama 7B": 37,
        "Codestral 22B": 93,
        "DeepSeekCoder 16B": 36,
        "GPT-4o": 74,
        "Gemma 27B": 13,
        "Gemma 9B": 125,
        "Llama 3.1 405B": 46,
        "Llama 3.1 70B": 128,
        "Llama 3.1 8B": 130,
        "Total": 713
    },
    "py::test_parameter_g": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "py::test_validate_pa": {
        "CodeLlama 70B": 8,
        "CodeLlama 7B": 11,
        "Codestral 22B": 39,
        "DeepSeekCoder 16B": 16,
        "GPT-4o": 13,
        "Gemma 27B": 13,
        "Gemma 9B": 37,
        "Llama 3.1 405B": 21,
        "Llama 3.1 70B": 58,
        "Llama 3.1 8B": 52,
        "Total": 268
    },
    "raiseError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises(\u001b[96mAssertio": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(\u001b[96mAttribut": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises(\u001b[96mIOError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(\u001b[96mKeyError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "raises(\u001b[96mNotImple": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises(\u001b[96mSyntaxEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises(\u001b[96mTypeErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "raises(\u001b[96mValueErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 6,
        "Total": 9
    },
    "raises((ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 4,
        "Total": 4
    },
    "raises((TokenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(ArgumentIndex": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 13,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 4,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 6,
        "Total": 30
    },
    "raises(AssertionErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 13,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 2,
        "Total": 28
    },
    "raises(AttributeErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 2,
        "Total": 10
    },
    "raises(CodeGenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(DMDomainError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 7
    },
    "raises(DMShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 5
    },
    "raises(DefinitionErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 0,
        "Total": 12
    },
    "raises(DomainError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 2,
        "Total": 3
    },
    "raises(ExtensionErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "raises(FileExistsErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "raises(FixtureLookup": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "raises(FlagError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 8
    },
    "raises(GeneratorsErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 1,
        "Total": 8
    },
    "raises(GeometryError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 6
    },
    "raises(IndexError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 6,
        "Llama 3.1 8B": 3,
        "Total": 21
    },
    "raises(KeyError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(LinAlgError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(LookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(MultivariateP": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "raises(NameError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "raises(NoOldIdError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "raises(NonInvertible": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 3,
        "Total": 11
    },
    "raises(NonSquareMatr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 7,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 8,
        "Gemma 27B": 8,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 10,
        "Llama 3.1 70B": 8,
        "Llama 3.1 8B": 3,
        "Total": 50
    },
    "raises(NotImplemente": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 5,
        "Gemma 27B": 1,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 5,
        "Llama 3.1 70B": 9,
        "Llama 3.1 8B": 7,
        "Total": 38
    },
    "raises(OSError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 2,
        "Total": 6
    },
    "raises(OptionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 9,
        "Total": 22
    },
    "raises(ParseError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 27,
        "Llama 3.1 8B": 6,
        "Total": 51
    },
    "raises(PolynomialErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 6,
        "Llama 3.1 8B": 0,
        "Total": 10
    },
    "raises(QuantumError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "raises(RuntimeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 5,
        "Total": 13
    },
    "raises(SecondQuantiz": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(ShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 2,
        "Total": 9
    },
    "raises(SympifyError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 2,
        "Total": 16
    },
    "raises(SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 4,
        "Gemma 27B": 2,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 4,
        "Total": 17
    },
    "raises(TokenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 4,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 13
    },
    "raises(TypeError": {
        "CodeLlama 70B": 6,
        "CodeLlama 7B": 10,
        "Codestral 22B": 25,
        "DeepSeekCoder 16B": 6,
        "GPT-4o": 32,
        "Gemma 27B": 10,
        "Gemma 9B": 19,
        "Llama 3.1 405B": 20,
        "Llama 3.1 70B": 45,
        "Llama 3.1 8B": 37,
        "Total": 210
    },
    "raises(UnicodeEncode": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(ValidationErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(VectorTypeErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(ZeroDivisionE": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 1,
        "Codestral 22B": 17,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 2,
        "Gemma 27B": 8,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 10,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 15,
        "Total": 72
    },
    "raises(_DuplicateSym": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises=RuntimeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "raises=TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises=ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "side_effect=ImportEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "side_effect=OSError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "side_effect=[OSError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "startswith(\"Assertio": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "subclass_exception(\"": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "suppress(AttributeEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_Aggregate__reso": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_ArgumentIndexEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 2
    },
    "test_CommandError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 5,
        "Total": 5
    },
    "test_DisableWarningI": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 2
    },
    "test_MatPow_NonInver": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_NumPyPrinter_Ma": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_WarningIsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test___getstate___ra": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test__new__raises_Ty": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_ccode_TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_consistent_lang": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_getfixtureinfo_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_handle_label_ra": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_hermite_normal_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_imaginary_compa": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 2,
        "Codestral 22B": 28,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 15,
        "Gemma 27B": 2,
        "Gemma 9B": 24,
        "Llama 3.1 405B": 10,
        "Llama 3.1 70B": 26,
        "Llama 3.1 8B": 17,
        "Total": 132
    },
    "test_inconsistent_la": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "test_invalid_index_t": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_invalid_languag": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "test_invalid_variant": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "test_language_code_n": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "test_language_settin": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_languages_bidi_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_skipif_markeval": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 12,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 19
    },
    "test_unparse_None_ra": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_valid_language_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_wrap_session_Us": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "toError": {
        "CodeLlama 70B": 5,
        "CodeLlama 7B": 4,
        "Codestral 22B": 11,
        "DeepSeekCoder 16B": 12,
        "GPT-4o": 23,
        "Gemma 27B": 53,
        "Gemma 9B": 51,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 2,
        "Total": 170
    },
    "type=TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "xfail(raises=ValueEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 14,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 14
    },
    "xfail(raises=ZeroDiv": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "Total": {
        "\u001b[04m\u001b[92mError": 2,
        "\u001b[96mAssertionError": 16,
        "\u001b[96mAttributeError": 41,
        "\u001b[96mNotImplementedE": 30,
        "\u001b[96mOSError": 2,
        "\u001b[96mSyntaxError": 4,
        "\u001b[96mTypeError": 30,
        "\u001b[96mValueError": 2,
        "\u001b[96mZeroDivisionErr": 1,
        "\u001b[96mprint\u001b[39;49;00": 3,
        "\"*AssertionError": 11,
        "\"*Error": 3,
        "\"*FaultHandlerTimeou": 1,
        "\"*ImportError": 2,
        "\"*ModuleNotFoundErro": 1,
        "\"*SyntaxError": 7,
        "\"*TypeError": 11,
        "\"*UNEXPECTED*ZeroDiv": 1,
        "\"*ValueError": 2,
        "\":*AssertionError": 1,
        "\":*ImportError": 1,
        "\"AssertionError": 8,
        "\"CustomError": 1,
        "\"Error": 3,
        "\"ImportError": 2,
        "\"NameError": 1,
        "\"ShapeError": 1,
        "\"SyntaxError": 2,
        "\"TypeError": 1,
        "'<h1>ValueError": 5,
        "'AttributeError": 1,
        "'CustomError": 3,
        "'FileNotFoundError": 6,
        "'IndexError": 1,
        "'KeyError": 1,
        "'KeywordError": 1,
        "'NotImplementedError": 1,
        "'TypeError": 28,
        "'ValueError": 314,
        "(\u001b[96mAttributeError": 1,
        "(BrokenPipeError": 2,
        "(ERROR/3)Error": 2,
        "(TypeError": 1,
        "(ValueError": 3,
        "*UnicodeEncodeError": 2,
        "-Error": 1,
        "0-UnitsError": 70,
        "001-ValueError": 79,
        "<[AttributeError": 34,
        "=Error": 2,
        "AddressValueError": 1,
        "AmbiguousTimeError": 4,
        "AppLabelError": 255,
        "ApplicationError": 1,
        "ArgumentIndexError": 11,
        "AssertionError": 34460,
        "AttributeError": 9293,
        "AxisError": 5,
        "BadArgumentsError": 1,
        "BadMigrationError": 1,
        "BadSignatureError": 1,
        "BrokenPipeError": 4,
        "CalledProcessError": 13,
        "CheckCustomError": 106,
        "ChoiceFormSetWithNon": 4,
        "CodeGenArgumentListE": 4,
        "CodeGenError": 8,
        "CollectError": 2,
        "CommandError": 326,
        "ConfigError": 1,
        "ConnectionError": 2,
        "ConnectionRefusedErr": 23,
        "ConnectionResetError": 8,
        "ContentNotRenderedEr": 2,
        "CookieError": 3,
        "CsrfInError": 106,
        "CustomCollectError": 1,
        "CustomError": 6,
        "CyclicDependencyErro": 1,
        "DMDomainError": 1,
        "DMShapeError": 2,
        "DataError": 7,
        "DatabaseError": 255,
        "DefinitionError": 64,
        "DeserializationError": 10,
        "DjangoAdminSuggestio": 1,
        "DomainError": 4,
        "EOFError": 21,
        "ERROR('Error": 1,
        "ERROR:Error": 1,
        "Error": 499,
        "Exception(\"Error": 1,
        "Exception('Error": 1,
        "ExceptionInfo((TypeE": 1,
        "ExceptionInfo((Value": 1,
        "ExpatError": 38,
        "FakeSMTPServerError": 1,
        "FavoriteDrinksFormSe": 1,
        "FieldError": 707,
        "FileExistsError": 17,
        "FileNotFoundError": 703,
        "FixtureFunctionLooku": 1,
        "FixtureLookupError": 5,
        "FlagError": 3,
        "FooError": 1,
        "ForcedError": 8,
        "FormSetWithError": 1,
        "FormSetWithNonFormEr": 1,
        "FormWithCustomError": 1,
        "FormsError": 103,
        "GeneratorsError": 38,
        "GetoptError": 1,
        "HTTPConnection(LiveS": 1,
        "HTTPError": 14,
        "HttpResponseBadReque": 1,
        "HttpResponseServerEr": 1,
        "IOError": 10,
        "IORegistryError": 2,
        "ImportError": 921,
        "ImportPathMismatchEr": 1,
        "ImproperlyConfigured": 17,
        "InconsistentAxisType": 3,
        "IndentationError": 12898,
        "IndexError": 389,
        "IntegerOverflowError": 1,
        "IntegrityError": 601,
        "InterfaceError": 3,
        "InvalidBasesError": 5,
        "InvalidCacheBackendE": 39,
        "InvalidParameterErro": 22,
        "InvalidTabularParame": 1,
        "InvalidTemplateEngin": 1,
        "InvalidTransformErro": 1,
        "IsADirectoryError": 1,
        "JSONDecodeError": 15,
        "KeyError": 1024,
        "LinAlgError": 2,
        "LiveServerError": 1,
        "LookupError": 3,
        "ManageSettingsWithSe": 106,
        "MaybeEncodingError": 6,
        "Mock(side_effect=Tim": 1,
        "ModelChoiceFieldErro": 218,
        "ModelFormCustomError": 207,
        "ModuleNotFoundError": 434,
        "MultivariatePolynomi": 9,
        "MyError": 3,
        "MyFixtureLookupError": 1,
        "NameError": 16154,
        "No Asserts": 103062,
        "NoOldIdError": 1,
        "NodeNotFoundError": 49,
        "NonExistentTimeError": 7,
        "NonInvertibleMatrixE": 18,
        "NonSquareMatrixError": 37,
        "NotADirectoryError": 6,
        "NotFittedError": 6,
        "NotImplementedError": 555,
        "NotSupportedError": 218,
        "OSError": 274,
        "OperationalError": 303,
        "OptionError": 19,
        "OptionalTableImportE": 29,
        "Other": 52848,
        "Output:Error": 1,
        "OverflowError": 3,
        "ParseError": 14,
        "PermissionError": 84,
        "PoleError": 1,
        "PolyNonlinearError": 1,
        "PolynomialError": 4,
        "ProgrammingError": 9,
        "ProtectedError": 4,
        "PytestFixtureLookupE": 1,
        "PytestLookupError": 2,
        "QuantumError": 20,
        "RecursionError": 73,
        "ResourceError": 33,
        "RestrictedError": 1,
        "RuntimeError": 216,
        "SMTPConnectError": 2,
        "SMTPException(\"Error": 1,
        "SSLError": 2,
        "SerializationError": 1,
        "ServerError": 139,
        "ShapeError": 227,
        "SignerError": 1,
        "SubprocessError": 7,
        "Success": 78711,
        "SympifyError": 67,
        "SyntaxError": 8406,
        "TabError": 1,
        "TemplateSyntaxError": 5,
        "TimeoutError": 805,
        "TokenError": 4,
        "TransactionManagemen": 19,
        "TransactionRollbackE": 1,
        "TypeError": 8406,
        "URLError": 63,
        "UnboundLocalError": 195,
        "UndefinedError": 1,
        "UnicodeDecodeError": 2,
        "UnicodeEncodeError": 43,
        "UnicodeError": 88,
        "UnidentifiedImageErr": 2,
        "UniqueConstraintViol": 1,
        "UniqueError": 1,
        "UnitConversionError": 31,
        "UnitTypeError": 9,
        "UnitsError": 5,
        "UnknownTimeZoneError": 2,
        "UnpicklingError": 1,
        "UpdateError": 1,
        "UsageError": 10,
        "ValidationError": 348,
        "ValueError": 5115,
        "VerifyError": 7,
        "VerifyWarning:Error": 2,
        "WARNING:Error": 10,
        "WSGIServerError": 1,
        "WarningIsError": 1,
        "WatchmanError": 2,
        "ZeroDivisionError": 130,
        "[\"*Error": 1,
        "[\"*TypeError": 1,
        "[(DefinitionError": 1,
        "[Error": 172,
        "[ValidationError": 4,
        "_CaptureMethodError": 1,
        "_DuplicateSymbolErro": 2,
        "_UFuncNoLoopError": 7,
        "_UFuncOutputCastingE": 1,
        "_feedError": 27,
        "``AssertionError": 2,
        "andError": 1,
        "assertFormError": 11,
        "assertFormFieldValid": 1,
        "assertFormsetError": 2,
        "assertIn(\"Error": 1,
        "assertIn('Error": 3,
        "assertIn('ServerErro": 1,
        "assertRaises(BadHead": 2,
        "assertRaises(BadMigr": 1,
        "assertRaises(CacheKe": 1,
        "assertRaises(Circula": 4,
        "assertRaises(Command": 4,
        "assertRaises(Databas": 17,
        "assertRaises(Error": 18,
        "assertRaises(FieldEr": 3,
        "assertRaises(FileNot": 1,
        "assertRaises(Groupin": 1,
        "assertRaises(HttpRes": 5,
        "assertRaises(IOError": 1,
        "assertRaises(Integri": 27,
        "assertRaises(Message": 1,
        "assertRaises(NotImpl": 1,
        "assertRaises(NotSupp": 3,
        "assertRaises(OSError": 1,
        "assertRaises(Operati": 1,
        "assertRaises(RaiseEr": 1,
        "assertRaises(Runtime": 4,
        "assertRaises(Templat": 2,
        "assertRaises(Transac": 1,
        "assertRaises(TypeErr": 8,
        "assertRaises(Validat": 36,
        "assertRaises(ValueEr": 21,
        "assertRaisesMessage(": 211,
        "assertRaisesRegex(Er": 5,
        "assertTrue('Error": 1,
        "assert_raise_message": 5,
        "assert_raises(TypeEr": 2,
        "assert_raises_regex(": 167,
        "classError": 1,
        "error(\"Error": 5,
        "error('ConnectionErr": 1,
        "error_class=CustomEr": 2,
        "error_class=Error": 1,
        "errors,Error": 5,
        "errors[NON_FIELD_ERR": 1,
        "f\"<p>Error": 1,
        "fnmatch_lines([\"*Ass": 9,
        "fnmatch_lines([\"*Err": 2,
        "fnmatch_lines([\"*Imp": 3,
        "fnmatch_lines([\"*Syn": 2,
        "fnmatch_lines([\"*Tim": 1,
        "fnmatch_lines([\"*Typ": 5,
        "fnmatch_lines([\"*Val": 4,
        "fnmatch_lines([\"*Zer": 1,
        "hash(ValidationError": 1,
        "longrepr=\"Error": 3,
        "no_fnmatch_line(\"*As": 2,
        "non_form_errors,Erro": 1,
        "prevError": 15,
        "py::\u001b[1mtest_gpr_fit": 71,
        "py::\u001b[1mtest_interva": 49,
        "py::testGetArgumentF": 116,
        "py::test_annotate_er": 187,
        "py::test_callable_an": 283,
        "py::test_callbackreg": 50,
        "py::test_colorbar_er": 90,
        "py::test_get_attr_do": 1,
        "py::test_grid_errors": 118,
        "py::test_gridsearch_": 1,
        "py::test_lasso_larsR": 1,
        "py::test_make_classi": 98,
        "py::test_margins_err": 143,
        "py::test_max_samples": 9,
        "py::test_pairwise_di": 713,
        "py::test_parameter_g": 1,
        "py::test_validate_pa": 268,
        "raiseError": 2,
        "raises(\u001b[96mAssertio": 1,
        "raises(\u001b[96mAttribut": 2,
        "raises(\u001b[96mIOError": 3,
        "raises(\u001b[96mKeyError": 1,
        "raises(\u001b[96mNotImple": 2,
        "raises(\u001b[96mSyntaxEr": 2,
        "raises(\u001b[96mTypeErro": 7,
        "raises(\u001b[96mValueErr": 9,
        "raises((ImportError": 4,
        "raises((TokenError": 1,
        "raises(ArgumentIndex": 30,
        "raises(AssertionErro": 28,
        "raises(AttributeErro": 10,
        "raises(CodeGenError": 3,
        "raises(DMDomainError": 7,
        "raises(DMShapeError": 5,
        "raises(DefinitionErr": 12,
        "raises(DomainError": 3,
        "raises(ExtensionErro": 4,
        "raises(FileExistsErr": 1,
        "raises(FixtureLookup": 7,
        "raises(FlagError": 8,
        "raises(GeneratorsErr": 8,
        "raises(GeometryError": 3,
        "raises(ImportError": 6,
        "raises(IndexError": 21,
        "raises(KeyError": 3,
        "raises(LinAlgError": 1,
        "raises(LookupError": 1,
        "raises(MultivariateP": 3,
        "raises(NameError": 2,
        "raises(NoOldIdError": 1,
        "raises(NonInvertible": 11,
        "raises(NonSquareMatr": 50,
        "raises(NotImplemente": 38,
        "raises(OSError": 6,
        "raises(OptionError": 22,
        "raises(ParseError": 51,
        "raises(PolynomialErr": 10,
        "raises(QuantumError": 1,
        "raises(RuntimeError": 13,
        "raises(SecondQuantiz": 1,
        "raises(ShapeError": 9,
        "raises(SympifyError": 16,
        "raises(SyntaxError": 17,
        "raises(TokenError": 13,
        "raises(TypeError": 210,
        "raises(UnicodeEncode": 3,
        "raises(ValidationErr": 1,
        "raises(VectorTypeErr": 1,
        "raises(ZeroDivisionE": 72,
        "raises(_DuplicateSym": 1,
        "raises=RuntimeError": 4,
        "raises=TypeError": 2,
        "raises=ValueError": 1,
        "side_effect=ImportEr": 1,
        "side_effect=OSError": 1,
        "side_effect=[OSError": 1,
        "startswith(\"Assertio": 1,
        "subclass_exception(\"": 1,
        "suppress(AttributeEr": 1,
        "test_Aggregate__reso": 1,
        "test_ArgumentIndexEr": 2,
        "test_CommandError": 5,
        "test_DisableWarningI": 2,
        "test_MatPow_NonInver": 1,
        "test_NumPyPrinter_Ma": 1,
        "test_SyntaxError": 1,
        "test_WarningIsError": 1,
        "test___getstate___ra": 1,
        "test__new__raises_Ty": 1,
        "test_ccode_TypeError": 1,
        "test_consistent_lang": 1,
        "test_getfixtureinfo_": 1,
        "test_handle_label_ra": 1,
        "test_hermite_normal_": 1,
        "test_imaginary_compa": 132,
        "test_inconsistent_la": 2,
        "test_invalid_index_t": 1,
        "test_invalid_languag": 2,
        "test_invalid_variant": 7,
        "test_language_code_n": 3,
        "test_language_settin": 1,
        "test_languages_bidi_": 1,
        "test_skipif_markeval": 19,
        "test_unparse_None_ra": 1,
        "test_valid_language_": 1,
        "test_wrap_session_Us": 1,
        "toError": 170,
        "type=TypeError": 1,
        "xfail(raises=ValueEr": 14,
        "xfail(raises=ZeroDiv": 4
    },
    "Total_Overall": 345995
}

==> figures/swebench/coverage_stats.json <==
{
    "mean_coverage": 60.64875979309956,
    "median_coverage": 60.43815698988113,
    "std_dev_coverage": 28.15997427921494,
    "coverage_quantiles": {
        "0.25": 35.67857142857143,
        "0.5": 60.43815698988113,
        "0.75": 88.00249548482319
    }
}

==> figures/swebench/length_stats.json <==
{
    "mean_code_length": 9495.339669421488,
    "mean_code_lines": 1157.2752066115702,
    "mean_code_methods": 58.1099173553719,
    "median_code_length": 6311.5,
    "median_code_lines": 782.0,
    "median_code_methods": 37.0,
    "std_dev_code_length": 9721.99444972545,
    "std_dev_code_lines": 1168.25824771419,
    "std_dev_code_methods": 75.01138415524494,
    "mean_test_length": 9268.232231404958,
    "mean_test_lines": 942.8595041322315,
    "mean_test_methods": 56.73305785123967,
    "median_test_length": 6410.0,
    "median_test_lines": 676.5,
    "median_test_methods": 40.5,
    "std_dev_test_length": 9820.306114707648,
    "std_dev_test_lines": 1004.2763893527141,
    "std_dev_test_methods": 59.39673849246361,
    "mean_combined_length": 18763.571900826446,
    "median_combined_length": 13954.0,
    "std_dev_combined_length": 16106.681264480714,
    "code_length_quantiles": [
        3201.5,
        6311.5,
        12664.25
    ],
    "test_length_quantiles": [
        2656.75,
        6410.0,
        12186.0
    ],
    "combined_length_quantiles": [
        7358.25,
        13954.0,
        24906.5
    ],
    "repos_count": {
        "astropy/astropy": 45,
        "django/django": 452,
        "matplotlib/matplotlib": 72,
        "mwaskom/seaborn": 12,
        "pallets/flask": 2,
        "pydata/xarray": 45,
        "pylint-dev/pylint": 17,
        "pytest-dev/pytest": 67,
        "scikit-learn/scikit-learn": 192,
        "sphinx-doc/sphinx": 70,
        "sympy/sympy": 236
    },
    "len": 1210
}

==> figures/swebenchlite/all_error_countslite.json <==
{
    "\u001b[96mAttributeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 9,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 10
    },
    "\u001b[96mTypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "\"*AssertionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "\"*FixtureLookupError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "\"*TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "\"AssertionError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "\"Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "\"SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "\"ZeroDivisionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "'<[TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "'<h1>ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "'TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "'ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 6,
        "Total": 22
    },
    "(\"ValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "*SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "<[AttributeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "=Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "AssertionError": {
        "CodeLlama 70B": 86,
        "CodeLlama 7B": 85,
        "Codestral 22B": 686,
        "DeepSeekCoder 16B": 424,
        "GPT-4o": 434,
        "Gemma 27B": 673,
        "Gemma 9B": 680,
        "Llama 3.1 405B": 423,
        "Llama 3.1 70B": 645,
        "Llama 3.1 8B": 725,
        "Total": 4861
    },
    "AttributeError": {
        "CodeLlama 70B": 32,
        "CodeLlama 7B": 30,
        "Codestral 22B": 98,
        "DeepSeekCoder 16B": 98,
        "GPT-4o": 117,
        "Gemma 27B": 260,
        "Gemma 9B": 334,
        "Llama 3.1 405B": 63,
        "Llama 3.1 70B": 188,
        "Llama 3.1 8B": 243,
        "Total": 1463
    },
    "ChoiceFormSetWithNon": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ChoiceWithNonFormErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "CodeGenArgumentListE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "CodeGenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 4,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 4,
        "Total": 9
    },
    "CommandError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 2,
        "Gemma 27B": 14,
        "Gemma 9B": 18,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 44
    },
    "CookieError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "DatabaseError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 9,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 7,
        "Gemma 27B": 18,
        "Gemma 9B": 19,
        "Llama 3.1 405B": 11,
        "Llama 3.1 70B": 16,
        "Llama 3.1 8B": 15,
        "Total": 102
    },
    "FieldError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 6,
        "Gemma 27B": 26,
        "Gemma 9B": 7,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 5,
        "Total": 52
    },
    "FileExistsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 2,
        "Total": 4
    },
    "FileNotFoundError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 2,
        "Gemma 27B": 12,
        "Gemma 9B": 30,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 7,
        "Total": 70
    },
    "FormsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 5,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 4,
        "Gemma 27B": 10,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 6,
        "Llama 3.1 70B": 9,
        "Llama 3.1 8B": 10,
        "Total": 54
    },
    "GeneratorsError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "ImportError": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 0,
        "Codestral 22B": 13,
        "DeepSeekCoder 16B": 8,
        "GPT-4o": 13,
        "Gemma 27B": 16,
        "Gemma 9B": 42,
        "Llama 3.1 405B": 28,
        "Llama 3.1 70B": 19,
        "Llama 3.1 8B": 49,
        "Total": 191
    },
    "IndentationError": {
        "CodeLlama 70B": 40,
        "CodeLlama 7B": 51,
        "Codestral 22B": 278,
        "DeepSeekCoder 16B": 68,
        "GPT-4o": 96,
        "Gemma 27B": 278,
        "Gemma 9B": 468,
        "Llama 3.1 405B": 191,
        "Llama 3.1 70B": 291,
        "Llama 3.1 8B": 133,
        "Total": 1894
    },
    "IndexError": {
        "CodeLlama 70B": 4,
        "CodeLlama 7B": 1,
        "Codestral 22B": 57,
        "DeepSeekCoder 16B": 7,
        "GPT-4o": 4,
        "Gemma 27B": 16,
        "Gemma 9B": 9,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 17,
        "Total": 130
    },
    "IntegrityError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 14,
        "GPT-4o": 4,
        "Gemma 27B": 8,
        "Gemma 9B": 11,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 9,
        "Llama 3.1 8B": 14,
        "Total": 64
    },
    "InterfaceError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "InvalidBasesError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 2
    },
    "InvalidParameterErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "InvalidValueError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "JSONDecodeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "KeyError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 2,
        "Codestral 22B": 11,
        "DeepSeekCoder 16B": 21,
        "GPT-4o": 7,
        "Gemma 27B": 24,
        "Gemma 9B": 15,
        "Llama 3.1 405B": 7,
        "Llama 3.1 70B": 12,
        "Llama 3.1 8B": 18,
        "Total": 119
    },
    "MigrationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "ModelChoiceFieldErro": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 2,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 11,
        "Gemma 27B": 17,
        "Gemma 9B": 11,
        "Llama 3.1 405B": 11,
        "Llama 3.1 70B": 20,
        "Llama 3.1 8B": 16,
        "Total": 96
    },
    "ModuleNotFoundError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 10,
        "GPT-4o": 0,
        "Gemma 27B": 19,
        "Gemma 9B": 10,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 8,
        "Total": 56
    },
    "NameError": {
        "CodeLlama 70B": 92,
        "CodeLlama 7B": 72,
        "Codestral 22B": 237,
        "DeepSeekCoder 16B": 297,
        "GPT-4o": 386,
        "Gemma 27B": 237,
        "Gemma 9B": 257,
        "Llama 3.1 405B": 252,
        "Llama 3.1 70B": 469,
        "Llama 3.1 8B": 386,
        "Total": 2685
    },
    "No Asserts": {
        "CodeLlama 70B": 3676,
        "CodeLlama 7B": 3867,
        "Codestral 22B": 330,
        "DeepSeekCoder 16B": 2104,
        "GPT-4o": 236,
        "Gemma 27B": 940,
        "Gemma 9B": 704,
        "Llama 3.1 405B": 132,
        "Llama 3.1 70B": 298,
        "Llama 3.1 8B": 517,
        "Total": 12804
    },
    "NodeNotFoundError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 1,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 6
    },
    "NotADirectoryError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "NotFittedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "NotImplementedError": {
        "CodeLlama 70B": 2,
        "CodeLlama 7B": 5,
        "Codestral 22B": 16,
        "DeepSeekCoder 16B": 10,
        "GPT-4o": 6,
        "Gemma 27B": 10,
        "Gemma 9B": 13,
        "Llama 3.1 405B": 13,
        "Llama 3.1 70B": 14,
        "Llama 3.1 8B": 11,
        "Total": 100
    },
    "NotSupportedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 3,
        "Gemma 9B": 13,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 20
    },
    "OSError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 4,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 11
    },
    "OperationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "OperationalError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 7,
        "Gemma 9B": 14,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 31
    },
    "OptionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 5,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 3,
        "Total": 20
    },
    "Other": {
        "CodeLlama 70B": 431,
        "CodeLlama 7B": 462,
        "Codestral 22B": 593,
        "DeepSeekCoder 16B": 519,
        "GPT-4o": 374,
        "Gemma 27B": 630,
        "Gemma 9B": 871,
        "Llama 3.1 405B": 407,
        "Llama 3.1 70B": 736,
        "Llama 3.1 8B": 808,
        "Total": 5831
    },
    "PickleError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "PolynomialError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "ProtectedError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "RecursionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "RuntimeError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 9,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 6,
        "Gemma 27B": 2,
        "Gemma 9B": 12,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 3,
        "Total": 40
    },
    "ShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 2,
        "Gemma 27B": 3,
        "Gemma 9B": 24,
        "Llama 3.1 405B": 5,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 14,
        "Total": 56
    },
    "Success": {
        "CodeLlama 70B": 480,
        "CodeLlama 7B": 241,
        "Codestral 22B": 2186,
        "DeepSeekCoder 16B": 965,
        "GPT-4o": 971,
        "Gemma 27B": 1322,
        "Gemma 9B": 753,
        "Llama 3.1 405B": 1257,
        "Llama 3.1 70B": 1454,
        "Llama 3.1 8B": 1087,
        "Total": 10716
    },
    "SympifyError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 2,
        "Total": 7
    },
    "SyntaxError": {
        "CodeLlama 70B": 45,
        "CodeLlama 7B": 66,
        "Codestral 22B": 110,
        "DeepSeekCoder 16B": 142,
        "GPT-4o": 100,
        "Gemma 27B": 78,
        "Gemma 9B": 177,
        "Llama 3.1 405B": 74,
        "Llama 3.1 70B": 302,
        "Llama 3.1 8B": 422,
        "Total": 1516
    },
    "TimeoutError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 10,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 3,
        "Gemma 27B": 16,
        "Gemma 9B": 17,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 8,
        "Llama 3.1 8B": 9,
        "Total": 67
    },
    "TransactionManagemen": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "TypeError": {
        "CodeLlama 70B": 36,
        "CodeLlama 7B": 29,
        "Codestral 22B": 135,
        "DeepSeekCoder 16B": 147,
        "GPT-4o": 119,
        "Gemma 27B": 217,
        "Gemma 9B": 235,
        "Llama 3.1 405B": 56,
        "Llama 3.1 70B": 176,
        "Llama 3.1 8B": 193,
        "Total": 1343
    },
    "URLError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 1,
        "Total": 3
    },
    "UnboundLocalError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 3,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 4,
        "Total": 19
    },
    "UsageError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "ValidationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 4,
        "Gemma 27B": 2,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 8,
        "Total": 26
    },
    "ValueError": {
        "CodeLlama 70B": 16,
        "CodeLlama 7B": 20,
        "Codestral 22B": 101,
        "DeepSeekCoder 16B": 43,
        "GPT-4o": 77,
        "Gemma 27B": 67,
        "Gemma 9B": 138,
        "Llama 3.1 405B": 57,
        "Llama 3.1 70B": 143,
        "Llama 3.1 8B": 146,
        "Total": 808
    },
    "WatchmanError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "ZeroDivisionError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 5,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 2,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 4,
        "Llama 3.1 8B": 1,
        "Total": 14
    },
    "[\"*TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "[Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 2,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "assertFormError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertIn(\"UnicodeDec": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(BadHead": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assertRaises(Depende": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 4,
        "Total": 10
    },
    "assertRaises(Integri": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "assertRaises(Protect": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "assertRaises(SystemC": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(TypeErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(Validat": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assertRaises(ValueEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "assertRaisesMessage(": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 2,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 7
    },
    "assertRaisesRegex(Er": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "assert_raise_message": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "assert_raises_regex(": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "classError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "error('Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "error_class=CustomEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "errors,Error": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 2
    },
    "fnmatch_lines([\"*Ass": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "fnmatch_lines([\"*Imp": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "fnmatch_lines([\"*Run": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "fnmatch_lines([\"*Syn": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "fnmatch_lines([\"*Typ": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "fnmatch_lines([\"*Val": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 5,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "py::test_check_non_n": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "py::test_colorbar_er": {
        "CodeLlama 70B": 3,
        "CodeLlama 7B": 1,
        "Codestral 22B": 6,
        "DeepSeekCoder 16B": 5,
        "GPT-4o": 2,
        "Gemma 27B": 0,
        "Gemma 9B": 10,
        "Llama 3.1 405B": 6,
        "Llama 3.1 70B": 15,
        "Llama 3.1 8B": 14,
        "Total": 62
    },
    "py::test_grid_errors": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 0,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 4,
        "Gemma 27B": 0,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 3,
        "Llama 3.1 70B": 6,
        "Llama 3.1 8B": 4,
        "Total": 27
    },
    "raises(\u001b[96mAttribut": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises((ImportError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 2
    },
    "raises(AssertionErro": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(CodeGenError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(FileExistsErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(FixtureLookup": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(FlagError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 4,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "raises(GeneratorsErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 0,
        "Total": 4
    },
    "raises(IndentationEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(IndexError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 4,
        "Total": 9
    },
    "raises(MemoryError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "raises(NotImplemente": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 4,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 3,
        "Total": 11
    },
    "raises(OptionError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 3,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 2,
        "Llama 3.1 70B": 7,
        "Llama 3.1 8B": 8,
        "Total": 21
    },
    "raises(PolynomialErr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 2,
        "Total": 4
    },
    "raises(ShapeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "raises(SyntaxError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 4,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 3,
        "Total": 9
    },
    "raises(TypeError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 2,
        "Codestral 22B": 1,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 5,
        "Gemma 27B": 0,
        "Gemma 9B": 3,
        "Llama 3.1 405B": 4,
        "Llama 3.1 70B": 8,
        "Llama 3.1 8B": 1,
        "Total": 25
    },
    "raises(ZeroDivisionE": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "raises=RuntimeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 3,
        "Llama 3.1 8B": 1,
        "Total": 4
    },
    "raises=TypeError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "startswith(\"ZeroDivi": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "str(ValidationError": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_FilteredRelatio": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_consistent_lang": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 1,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_empty_languages": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_inconsistent_la": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 1,
        "Total": 1
    },
    "test_invalid_languag": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_invalid_script_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 1,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_invalid_variant": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 6,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 2,
        "Llama 3.1 8B": 0,
        "Total": 12
    },
    "test_language_code_n": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 3,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 2,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 5
    },
    "test_language_code_w": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_skipif_markeval": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 8,
        "DeepSeekCoder 16B": 1,
        "GPT-4o": 1,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 10
    },
    "test_unique_error_me": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 1,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 1
    },
    "test_valid_language_": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 0,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 2
    },
    "toError": {
        "CodeLlama 70B": 1,
        "CodeLlama 7B": 1,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 2,
        "GPT-4o": 4,
        "Gemma 27B": 4,
        "Gemma 9B": 5,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 1,
        "Llama 3.1 8B": 0,
        "Total": 18
    },
    "xfail(raises=ValueEr": {
        "CodeLlama 70B": 0,
        "CodeLlama 7B": 0,
        "Codestral 22B": 0,
        "DeepSeekCoder 16B": 0,
        "GPT-4o": 3,
        "Gemma 27B": 0,
        "Gemma 9B": 0,
        "Llama 3.1 405B": 0,
        "Llama 3.1 70B": 0,
        "Llama 3.1 8B": 0,
        "Total": 3
    },
    "Total": {
        "\u001b[96mAttributeError": 10,
        "\u001b[96mTypeError": 2,
        "\"*AssertionError": 3,
        "\"*FixtureLookupError": 1,
        "\"*TypeError": 5,
        "\"AssertionError": 3,
        "\"Error": 1,
        "\"SyntaxError": 3,
        "\"ZeroDivisionError": 1,
        "'<[TypeError": 1,
        "'<h1>ValueError": 3,
        "'TypeError": 2,
        "'ValueError": 22,
        "(\"ValueError": 1,
        "*SyntaxError": 1,
        "<[AttributeError": 2,
        "=Error": 1,
        "AssertionError": 4861,
        "AttributeError": 1463,
        "ChoiceFormSetWithNon": 1,
        "ChoiceWithNonFormErr": 1,
        "CodeGenArgumentListE": 1,
        "CodeGenError": 9,
        "CommandError": 44,
        "CookieError": 1,
        "DatabaseError": 1,
        "Error": 102,
        "FieldError": 52,
        "FileExistsError": 4,
        "FileNotFoundError": 70,
        "FormsError": 54,
        "GeneratorsError": 2,
        "ImportError": 191,
        "IndentationError": 1894,
        "IndexError": 130,
        "IntegrityError": 64,
        "InterfaceError": 1,
        "InvalidBasesError": 2,
        "InvalidParameterErro": 1,
        "InvalidValueError": 1,
        "JSONDecodeError": 4,
        "KeyError": 119,
        "MigrationError": 1,
        "ModelChoiceFieldErro": 96,
        "ModuleNotFoundError": 56,
        "NameError": 2685,
        "No Asserts": 12804,
        "NodeNotFoundError": 6,
        "NotADirectoryError": 2,
        "NotFittedError": 1,
        "NotImplementedError": 100,
        "NotSupportedError": 20,
        "OSError": 11,
        "OperationError": 1,
        "OperationalError": 31,
        "OptionError": 20,
        "Other": 5831,
        "PickleError": 1,
        "PolynomialError": 3,
        "ProtectedError": 3,
        "RecursionError": 1,
        "RuntimeError": 40,
        "ShapeError": 56,
        "Success": 10716,
        "SympifyError": 7,
        "SyntaxError": 1516,
        "TimeoutError": 67,
        "TransactionManagemen": 1,
        "TypeError": 1343,
        "URLError": 3,
        "UnboundLocalError": 19,
        "UsageError": 5,
        "ValidationError": 26,
        "ValueError": 808,
        "WatchmanError": 4,
        "ZeroDivisionError": 14,
        "[\"*TypeError": 1,
        "[Error": 4,
        "assertFormError": 1,
        "assertIn(\"UnicodeDec": 1,
        "assertRaises(BadHead": 1,
        "assertRaises(Depende": 1,
        "assertRaises(Error": 10,
        "assertRaises(Integri": 2,
        "assertRaises(Protect": 3,
        "assertRaises(SystemC": 1,
        "assertRaises(TypeErr": 1,
        "assertRaises(Validat": 1,
        "assertRaises(ValueEr": 2,
        "assertRaisesMessage(": 7,
        "assertRaisesRegex(Er": 1,
        "assert_raise_message": 1,
        "assert_raises_regex(": 2,
        "classError": 2,
        "error('Error": 2,
        "error_class=CustomEr": 1,
        "errors,Error": 2,
        "fnmatch_lines([\"*Ass": 1,
        "fnmatch_lines([\"*Imp": 1,
        "fnmatch_lines([\"*Run": 1,
        "fnmatch_lines([\"*Syn": 1,
        "fnmatch_lines([\"*Typ": 3,
        "fnmatch_lines([\"*Val": 5,
        "py::test_check_non_n": 1,
        "py::test_colorbar_er": 62,
        "py::test_grid_errors": 27,
        "raises(\u001b[96mAttribut": 1,
        "raises((ImportError": 2,
        "raises(AssertionErro": 3,
        "raises(CodeGenError": 3,
        "raises(FileExistsErr": 1,
        "raises(FixtureLookup": 3,
        "raises(FlagError": 5,
        "raises(GeneratorsErr": 4,
        "raises(IndentationEr": 1,
        "raises(IndexError": 9,
        "raises(MemoryError": 1,
        "raises(NotImplemente": 11,
        "raises(OptionError": 21,
        "raises(PolynomialErr": 4,
        "raises(ShapeError": 3,
        "raises(SyntaxError": 9,
        "raises(TypeError": 25,
        "raises(ZeroDivisionE": 2,
        "raises=RuntimeError": 4,
        "raises=TypeError": 1,
        "startswith(\"ZeroDivi": 1,
        "str(ValidationError": 1,
        "test_FilteredRelatio": 1,
        "test_consistent_lang": 1,
        "test_empty_languages": 1,
        "test_inconsistent_la": 1,
        "test_invalid_languag": 1,
        "test_invalid_script_": 1,
        "test_invalid_variant": 12,
        "test_language_code_n": 5,
        "test_language_code_w": 1,
        "test_skipif_markeval": 10,
        "test_unique_error_me": 1,
        "test_valid_language_": 2,
        "toError": 18,
        "xfail(raises=ValueEr": 3
    },
    "Total_Overall": 45755
}

==> figures/swebenchlite/coverage_stats.json <==
{
    "mean_coverage": 60.622166237166105,
    "median_coverage": 55.655587896838824,
    "std_dev_coverage": 27.758519706300117,
    "coverage_quantiles": {
        "0.25": 37.421049838118996,
        "0.5": 55.655587896838824,
        "0.75": 88.41698841698842
    }
}

==> figures/swebenchlite/length_stats.json <==
{
    "mean_code_length": 7649.0625,
    "mean_code_lines": 941.8625,
    "mean_code_methods": 50.275,
    "median_code_length": 4670.5,
    "median_code_lines": 578.5,
    "median_code_methods": 31.5,
    "std_dev_code_length": 7441.590563924741,
    "std_dev_code_lines": 889.7086495554317,
    "std_dev_code_methods": 59.93005819286345,
    "mean_test_length": 8599.03125,
    "mean_test_lines": 897.875,
    "mean_test_methods": 57.66875,
    "median_test_length": 5657.0,
    "median_test_lines": 536.5,
    "median_test_methods": 34.5,
    "std_dev_test_length": 9575.562853836502,
    "std_dev_test_lines": 1019.4434802258535,
    "std_dev_test_methods": 66.37617436578806,
    "mean_combined_length": 16248.09375,
    "median_combined_length": 10895.5,
    "std_dev_combined_length": 14493.611448581783,
    "code_length_quantiles": [
        2548.5,
        4670.5,
        10464.0
    ],
    "test_length_quantiles": [
        2584.5,
        5657.0,
        10415.5
    ],
    "combined_length_quantiles": [
        6348.0,
        10895.5,
        20887.75
    ],
    "repos_count": {
        "django/django": 66,
        "scikit-learn/scikit-learn": 20,
        "sympy/sympy": 42,
        "pytest-dev/pytest": 12,
        "astropy/astropy": 3,
        "matplotlib/matplotlib": 7,
        "mwaskom/seaborn": 2,
        "sphinx-doc/sphinx": 2,
        "pylint-dev/pylint": 2,
        "pydata/xarray": 3,
        "pallets/flask": 1
    },
    "len": 160
}
